Classical OBe Stars as Post-Supernova Runaways: Confirming Binary Origins

Massive binaries play an important role in fields ranging from gravitational wave astronomy to stellar evolution. We provide several lines of evidence that classical OBe stars in the Small Magellanic Cloud (SMC) obtain their rapid rotation from mass and angular momentum transfer in massive binaries, which predicts that the subsequent supernovae should often eject OBe stars into the field. We find that (1) OBe stars have a higher field frequency than OB stars; (2) our cumulative distribution function (CDF) of stellar distances from O stars shows that OBe stars are indeed much more isolated than ordinary OB stars of corresponding spectral types; (3) the CDFs of OBe stars approach that of high-mass X-ray binaries (HMXBs), which are confirmed post-supernova objects; and (4) Oe stars are as isolated from clusters as Be stars, implying that their final masses are relatively independent of their initial masses, consistent with major mass transfer. Lastly, we also find that the spatial distribution of supergiant OBe stars differs from that of classical OBe stars, consistent with the different mechanism responsible for their emission-line spectra.

==> MRT_table1.txt <==
Title: Classical OBe Stars As Post-Supernova Runaways: Confirming Binary Origins
Authors: Dallas M.M., Oey M.S., Castro N. 
Table: OKP Sample
================================================================================
Byte-by-byte Description of file: datafile1.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label        Explanations
--------------------------------------------------------------------------------
   1-  6 I6     ---     [M2002]      Massey 2002 SMC catalog identifier (1)
   8- 14 F7.4   deg     RAdeg        Right ascension in decimal degrees (J2000)
  16- 23 F8.4   deg     DEdeg        Declination in decimal degrees (J2000)
  25- 48 A24    ---     SpType       Adopted MK spectral type. (2)
      50 A1     ---     Field/Group  Field or Group Star Status (3)
  52- 53 A2     ---     OBe          Classical e star Status (4)
  55- 56 I2     solMass mup          ? Calculated stellar mass upper bound (5)
  58- 59 I2     solMass mlow         ? Calculated stellar mass lower bound (5)
--------------------------------------------------------------------------------
Note (1): Massey (2002) [2002ApJS..141...81M] and VizieR catalog II/236 
          [2019yCat..36290091Y] where the identification number is 
          [M2002] SMC NNNNNN in Simbad.
Note (2): Spectral types obtained as described in the text.  RIOTS4 OBe 
          classifications include Arabic numerals corresponding to Lesh (1968) 
          emission classes following the "e" designation.
Note (3): Field or Group membership (see text), denoted as F and G, 
          respectively.
Note (4): OBe and candidate OBe stars are indicated with "e" and "e?",
          respectively. Note that OBe supergiants are also identified.
Note (5): Empty values are those where our method was unable to obtain 
          a mass estimate.
--------------------------------------------------------------------------------
   107 10.1171 -73.5425 Be3                      F e  48 48 
   298 10.1832 -73.4063 B1e3+                    F e  17 17 
  1037 10.3880 -73.4256 B0.5V                    F    14 14 
  1600 10.5417 -73.2323 O8.5V / Be?              F e? 22 22 
  1631 10.5515 -73.3866 B1e2                     F e  22 22 
  1830 10.6003 -73.2809 B0.5III                  F    23 23 
  1952 10.6330 -73.3669 B1e2                     F e  18 18 
  2034 10.6501 -73.7983 B                        F e  24 15 
  2093 10.6674 -73.4979 B1e3+                    F e  15 15 
  2666 10.7925 -73.5753 B1.5e3+                  F e  14 14 
  3154 10.8997 -73.4604 Em*/Be?                  G e  52 15 
  3173 10.9031 -73.0406 O3-4+neb                 F e  68 68 
  3224 10.9129 -73.3716 B1e2+                    F e  22 22 
  3304 10.9267 -73.4818 WN3 + O4:                G    52 49 
  3345 10.9350 -73.5824 B0III                    G    24 24 
  3360 10.9392 -73.5866                          G       13 
  3459 10.9581 -73.1507 O9.5I                    F    30 30 
  3722 11.0095 -73.5248 B                        F e  41 41 
  3815 11.0273 -73.4364 Be2                      F e  22 15 
  4294 11.1175 -73.8007 Be2                      F e  17 14 
  4424 11.1440 -73.1597 B0III                    F    17 17 
  4894 11.2347 -73.3822 Em*/Be?                  G e  58 20 
  4919 11.2377 -73.9869 B0III                    F    24 24 
  4922 11.2379 -73.0130 O6V                      G e  35 35 
  4949 11.2438 -73.0213 Em*                      G e        
  5041 11.2580 -73.2340 B0V                      F    20 20 
  5060 11.2630 -73.2783 Em*                      F e  66 18 
  5063 11.2638 -73.6421 B1e3                     F e  20 20 
  5127 11.2744 -73.3866 B1I                      G    17 17 
  5313 11.3108 -73.5994 O8.5V                    F    16 16 
  5391 11.3259 -73.2564 O8.5III                  F    41 41 
  5484 11.3445 -73.3760 Em*                      G e     12 
  5552 11.3579 -73.3834 Em*                      G e  77 29 
  5718 11.3867 -73.0773 B0                       G e  22 22 
  5822 11.4065 -73.2100 O9                       G    23 23 
  5824 11.4067 -73.2312                          G    48 14 
  5869 11.4132 -73.0789 O7V                      G    63 63 
  5880 11.4175 -73.2446                          G       15 
  5905 11.4216 -73.5648 B0e2                     F e  20 20 
  6406 11.5090 -73.1076 O9+NEB                   G    44 44 
  6608 11.5460 -73.4264 O                        G e     17 
  6770 11.5724 -73.2096                          G    58 20 
  6777 11.5732 -73.2119                          G    52 25 
  6840 11.5831 -73.1087 O9.5III                  G    27 27 
  6895 11.5925 -73.4433                          G       14 
  6908 11.5943 -73.3881 O9.5-B0III               F    27 27 
  6940 11.5990 -73.0400 B1e3+                    F e  20 20 
  6946 11.5995 -73.2145 O9.5V                    G    19 19 
  7074 11.6185 -73.4620 B1-5II                   G    17 13 
  7187 11.6357 -73.1015 O3-4V                    G e  58    
  7248 11.6449 -73.0999                          G    52 16 
  7254 11.6455 -73.3599 O9.5IIIe2                F e  22 22 
  7329 11.6579 -73.9206 Be2                      F e  20 15 
  7382 11.6671 -73.5214 O7-8V                    G    30 26 
  7421 11.6738 -73.5309                          G    48 15 
  7437 11.6757 -73.4153 O6.5I(f)                 F    45 45 
  7666 11.7159 -73.1590 Em*                      G e  48 15 
  7753 11.7291 -73.1428 B0-0.5[e]                G    45 43 
  7780 11.7337 -73.1818 OBe                      G e  52 18 
  7782 11.7341 -73.3158 O8V                      F    23 23 
  7795 11.7362 -73.2869                          G    52 16 
  7909 11.7540 -73.3821                          G    66 25 
  7985 11.7667 -73.1073 B2I                      G    22 22 
  7992 11.7675 -73.3698 O9e                      G e  26 26 
  8003 11.7695 -73.1326 O8.5V                    G    19 19 
  8017 11.7710 -73.2832                          G    52 16 
  8098 11.7855 -73.9748 B1e3                     F e  22 22 
  8107 11.7865 -73.2366 G6.5Ia-Iab               G e        
  8128 11.7892 -73.2216                          G    52 28 
  8147 11.7938 -73.4717 B5II:e                   G e  15 15 
  8178 11.7981 -73.1324 Be?                      G e? 41 30 
  8257 11.8100 -73.2889 B1.5V                    G e  21 21 
  8260 11.8106 -73.2306 Em*/Be?                  G e  48 15 
  8344 11.8224 -73.3568 O8V((f))                 G    32 32 
  8483 11.8410 -73.1140 B0-B2                    G e  22 16 
  8555 11.8501 -73.1099                          G    58 18 
  8582 11.8542 -73.1217                          G    66 22 
  8594 11.8556 -73.4642                          G    48 14 
  8609 11.8576 -73.4142 B0III                    F    22 22 
  8636 11.8616 -73.2212 OBe?                     G e? 52 16 
  8649 11.8636 -73.2156                          G    48 14 
  8816 11.8872 -73.3544 Em*                      G e        
  8891 11.8978 -73.1418 Em*                      G e  69 40 
  8892 11.8978 -73.2010 Em*                      G e     46 
  8909 11.9005 -73.2456                          G    58 20 
  9128 11.9309 -73.1396                          G    52 16 
  9251 11.9484 -73.2911 O7                       G    24 24 
  9252 11.9486 -73.2572                          G       13 
  9337 11.9583 -73.1391 O6If                     G    31 31 
  9343 11.9587 -73.3881 B0IV                     F    24 24 
  9350 11.9595 -73.2783                          G    48 15 
  9369 11.9615 -73.1534                          G    52 16 
  9372 11.9617 -73.1479 Em*/Be?                  G e  52 16 
  9467 11.9725 -73.1007                          G    52 18 
  9532 11.9794 -73.1755                          G    48 15 
  9534 11.9799 -73.1849 B0.2III                  G    25 25 
  9596 11.9861 -73.1012 Em*                      G e  58 20 
  9647 11.9925 -73.4322                          G       12 
  9662 11.9940 -73.3527 Em*/Be?                  G e  52 18 
  9676 11.9955 -73.1952                          G    52 16 
  9732 12.0026 -73.5772 O7Vz                     F    24 24 
  9808 12.0095 -73.1383                          G    69 25 
  9824 12.0109 -73.2774                          G       13 
  9845 12.0125 -73.2701                          G    48 14 
  9948 12.0232 -73.1298                          G    48 15 
 10026 12.0317 -73.7771 Be3+                     F e  24 18 
 10047 12.0335 -73.3695 Em*/Be?                  G e  48 14 
 10069 12.0354 -73.2484 Em*                      G e  69 25 
 10107 12.0388 -73.2377 O8V                      G e  21 21 
 10118 12.0395 -72.7304 B1-2II                   G e  26 22 
 10129 12.0408 -73.4036 B0.2V                    G    23 23 
 10196 12.0477 -73.2426                          G    58 18 
 10200 12.0483 -73.1448                          G    52 16 
 10202 12.0485 -73.2139                          G    52 16 
 10206 12.0492 -73.4799 B0-5II                   F    22 13 
 10209 12.0493 -73.4195                          G          
 10287 12.0581 -73.3675                          G       13 
 10329 12.0626 -73.1892 Em*                      G e  48 14 
 10421 12.0702 -72.2162 B1V                      F    15 15 
 10505 12.0789 -73.4541 O7-O9                    F    28 21 
 10556 12.0841 -72.3508 B0.2V                    F    21 21 
 10671 12.0937 -73.3388 B0.5V                    F    18 18 
 10705 12.0965 -73.1472                          G    52 16 
 10720 12.0976 -72.7302 B1e                      G e  20 20 
 10756 12.0999 -73.1137 OB                       G    52 16 
 10818 12.1061 -73.1466                          G    48 15 
 10843 12.1082 -73.1009                          G       12 
 10896 12.1136 -73.1003 Em*                      G e  48 14 
 10947 12.1191 -73.2414                          G    52 16 
 11019 12.1259 -73.1081 Be?                      G e?    14 
 11038 12.1279 -73.0648 B1-5II                   G e  20 17 
 11045 12.1283 -72.2664 O8.5V                    F    19 19 
 11046 12.1285 -73.2627 WN4.5 + O4               G    48 39 
 11087 12.1318 -72.5778 B1e1                     F e  20 20 
 11138 12.1380 -73.4095 B0IIWW                   G    24 24 
 11149 12.1392 -73.1911                          G    52 16 
 11182 12.1420 -73.0420 B1.5e                    G e  23 23 
 11209 12.1446 -73.1147 Be?                      G e? 22 16 
 11213 12.1450 -73.2983 Be3+                     F e  22 16 
 11238 12.1476 -72.8823 O + B                    F    66 20 
 11280 12.1520 -72.1921 B1e3                     F e  22 22 
 11294 12.1530 -73.4175                          G    48 14 
 11328 12.1561 -73.4276                          G    66 22 
 11369 12.1596 -73.4242                          G    48 16 
 11405 12.1638 -73.4382                          G    48 18 
 11463 12.1694 -73.0782 OBe?                     G e? 52 16 
 11474 12.1705 -73.0734 O8V                      G    21 21 
 11511 12.1747 -73.4374 Em*                      G e  48 15 
 11623 12.1846 -72.9964 O9III:                   F    28 28 
 11677 12.1895 -73.8043 O9III:e3+                F e  26 26 
 11733 12.1957 -73.4271                          G    48 15 
 11753 12.1978 -73.4164 B0IIw                    G    20 20 
 11777 12.1999 -72.7735 O9II                     F    28 28 
 11802 12.2023 -73.2084 B0.2IV                   G    23 23 
 11814 12.2035 -73.1057 B0-B2                    G e  20 14 
 11828 12.2055 -73.2733 Em*/Be?                  G e  52 18 
 11869 12.2089 -73.4441 B0-5II                   G e  20 14 
 11874 12.2096 -73.2615 Em*                      G e     12 
 11925 12.2145 -73.4329 O8III((f))               G    26 26 
 12022 12.2226 -73.4015                          G    52 16 
 12102 12.2310 -73.8291 O9IIIe2                  F e  23 23 
 12120 12.2331 -73.4220 Em*                      G e  52 27 
 12137 12.2348 -72.1043                          G    52 25 
 12190 12.2401 -73.1338 Em*                      G e  48 15 
 12293 12.2486 -72.0750 B0IV                     G    15 15 
 12308 12.2497 -73.1016 Be?                      G e? 22 14 
 12313 12.2505 -72.0815 Em*                      G e  58 20 
 12337 12.2525 -73.2809                          G       13 
 12364 12.2541 -73.2796                          G    58 20 
 12377 12.2555 -73.4747 B1-2II                   G    17 14 
 12395 12.2576 -73.1020                          G    48 16 
 12403 12.2581 -73.1049 Be?                      G e? 22 15 
 12406 12.2584 -73.3672 Em*/Be?                  G e  52 16 
 12412 12.2590 -73.3645                          G    66 29 
 12420 12.2597 -73.4633 B0-5II                   G    20 13 
 12469 12.2631 -73.2771                          G          
 12538 12.2692 -73.0525                          G    48 15 
 12559 12.2705 -73.0525                          G    48 15 
 12787 12.2927 -73.2486                          G    66 22 
 12821 12.2958 -73.1221 O9V                      G    26 26 
 12875 12.3005 -73.2606                          G    52 16 
 12898 12.3022 -73.2693                          G    66 20 
 12960 12.3071 -73.4332                          G    58 22 
 12977 12.3088 -73.2452                          G    58 18 
 13075 12.3162 -72.8787 O9.5I                    F    36 36 
 13113 12.3194 -73.2546                          G    58 18 
 13160 12.3233 -73.2634                          G    48 15 
 13164 12.3236 -73.4832                          G       12 
 13168 12.3245 -73.2934 Be?                      G e? 15 13 
 13216 12.3290 -72.0884 B0-5II                   G e  24 14 
 13293 12.3347 -73.2634                          G    48 14 
 13314 12.3363 -72.1290 B1III                    F    18 18 
 13677 12.3712 -73.4426 O6.5-7Ve                 G e  45 41 
 13682 12.3718 -72.5921 Be3                      F e  22 15 
 13774 12.3791 -73.1647 O7                       F    24 24 
 13831 12.3835 -72.8546 B0.5V                    F    23 23 
 13896 12.3884 -73.7051 O8III((f))               F    29 29 
 13903 12.3895 -73.3489                          G    48 15 
 13941 12.3928 -73.0816                          G    48 14 
 13986 12.3965 -73.3890 Be?                      G e? 22 16 
 14007 12.3984 -72.7936 B0-5III                  G    24 14 
 14117 12.4073 -73.1029 Be                       G e  47    
 14189 12.4151 -73.3421                          G       29 
 14190 12.4151 -73.3426 B1.5V                    G    21 21 
 14215 12.4173 -73.1020                          G    48 14 
 14290 12.4249 -72.8119                          G    48 15 
 14291 12.4250 -73.3874 O9.5-B0.5III-V / Em*/Be? G e  19 18 
 14295 12.4253 -72.6167 O8V                      G    26 26 
 14324 12.4280 -73.2884 O6V((f))e2 / Be?         F e  40 40 
 14386 12.4337 -72.9186                          G    48 14 
 14592 12.4519 -72.8097 Be?                      G e? 20 14 
 14672 12.4580 -73.4363 B0V                      G    27 27 
 14699 12.4601 -73.3255 O9 + O9                  G    26 26 
 14714 12.4607 -73.4320                          G    52 16 
 14765 12.4659 -73.4206                          G    48 15 
 14786 12.4677 -73.3254                          G    52 20 
 14878 12.4766 -72.4103 O9III                    F    23 23 
 14889 12.4774 -73.3321                          G       12 
 14939 12.4817 -73.1264 Be                       G e  17 14 
 15060 12.4910 -72.8651 B0.2III-IV               F    19 19 
 15097 12.4947 -72.6293 B1-2II                   G    17 14 
 15102 12.4949 -73.6633 B1.5V                    F    21 21 
 15110 12.4954 -73.3449 B0IV                     G    17 17 
 15138 12.4973 -73.3706 WN3-4 + O4               G       35 
 15162 12.4994 -73.3424                          G    52 15 
 15203 12.5021 -72.9200 O9.5V + O9.7V            G    27 27 
 15256 12.5064 -72.7433 B1V                      F    18 18 
 15263 12.5069 -72.1400 B0.2V                    F    15 15 
 15271 12.5074 -72.1906 O6III((f))e1             F e  40 40 
 15321 12.5107 -73.2542 Be?                      G e? 24 25 
 15380 12.5160 -73.4037 B1 / Be?                 G e? 20 20 
 15435 12.5198 -73.3507 B0.5V                    G    18 18 
 15440 12.5206 -73.3253 B1e3                     G e  18 18 
 15503 12.5262 -73.2754 B0.5V                    G    18 18 
 15618 12.5360 -72.5771 B                        F    17 14 
 15690 12.5417 -73.2608 O6V((f))                 G    40 40 
 15742 12.5464 -72.5430 O9III                    F e  33 33 
 15752 12.5470 -73.1148 Em*/Be?                  G e  66 22 
 15759 12.5477 -73.3484                          G    58 24 
 15854 12.5549 -73.1989 B1e3                     F e        
 15941 12.5608 -73.3392                          G    58 20 
 16039 12.5705 -72.4003 B1e4+                    F e  20 20 
 16056 12.5716 -72.8916 OC7.5III((f))            G    30 30 
 16147 12.5796 -72.6549 B0V                      F    22 22 
 16230 12.5857 -72.6174 O9III:                   F    32 32 
 16481 12.6065 -72.1341 O9.5V                    F    24 24 
 16496 12.6072 -72.8784                          G    48 14 
 16518 12.6085 -72.2028 B0-3IIe                  F e  24 18 
 16587 12.6132 -73.5060 B0V                      F e  31 31 
 16616 12.6161 -73.0545 B0III + O9V              F    22 23 
 16733 12.6265 -73.3369                          G    58 18 
 16734 12.6266 -73.4594 O7-9III                  G    41 32 
 16769 12.6293 -72.7108                          G    52 16 
 16828 12.6350 -72.8767 O5.5I(f)                 G e  34 34 
 16830 12.6357 -73.4597                          G    52 14 
 16885 12.6396 -72.7957 O7III                    G    41 41 
 16936 12.6437 -72.7089                          G    52 18 
 16992 12.6486 -72.8756                          G    48 15 
 17079 12.6548 -73.2899                          G       15 
 17240 12.6663 -72.9954 O7.5V                    F    30 30 
 17359 12.6750 -72.7606                          G    48 15 
 17360 12.6751 -73.2934 Em*                      G e  52 16 
 17438 12.6808 -73.4516 WN6p                     G    66 66 
 17457 12.6824 -72.7947 O7III                    G    33 33 
 17546 12.6889 -72.7863                          G    52 22 
 17703 12.6997 -73.3048 B0e                      G e  17 17 
 17798 12.7070 -72.7110 B2e                      G e  18 18 
 17813 12.7080 -73.4061 B0V                      F e  20 20 
 17927 12.7169 -72.7041 O7.5Iaf+                 G    32 32 
 17959 12.7188 -73.4677                          G    48 14 
 17963 12.7195 -73.2569 B0.2V                    G    18 18 
 18083 12.7290 -73.1715 Em*                      G e  48 15 
 18151 12.7350 -73.4540 Em*                      G e  69 24 
 18187 12.7373 -72.2262 Be2+                     F e  15 15 
 18200 12.7382 -73.1689 B0e3                     G e  33 33 
 18264 12.7418 -73.4581                          G       13 
 18297 12.7450 -72.7626 Em*/Be?                  G e  52 18 
 18301 12.7450 -72.1379 B0.2V                    F    18 18 
 18322 12.7470 -72.7327 B0-B2                    G e  24 18 
 18329 12.7478 -73.5344 O9.5IIIe4+pec            F e  24 24 
 18341 12.7486 -73.2889 B0e                      G e  33 33 
 18373 12.7508 -72.8844 Be3                      F e  49 28 
 18375 12.7509 -73.3029                          G    66 24 
 18646 12.7711 -73.2500 Em*                      G e  52 16 
 18700 12.7750 -72.6825 B1Ib                     G    18 18 
 18789 12.7810 -73.3482                          G       13 
 18800 12.7817 -72.7351 Em*/Be?                  G e  48 18 
 18841 12.7839 -72.6695 B0IIw                    G    33 33 
 18845 12.7840 -73.1874 Em*                      G e  52 16 
 18868 12.7861 -72.4244 Em*                      G e  48 15 
 18871 12.7866 -72.9399 B0Ve?                    G e? 17 17 
 18897 12.7882 -73.3026 Em*/Be?                  G e     14 
 19007 12.7955 -72.8015 O9.5V                    G    22 22 
 19028 12.7968 -73.1746                          G    58 20 
 19039 12.7976 -73.3473                          G    58 18 
 19054 12.7986 -72.6636                          G    48 16 
 19070 12.7998 -72.6614                          G    48 14 
 19147 12.8052 -73.4877                          G    52 16 
 19256 12.8125 -73.3525                          G    48 14 
 19314 12.8168 -72.7923 Em*                      G e  52 18 
 19358 12.8210 -73.2685 Em*/Be?                  G e  48 15 
 19382 12.8225 -73.3968 B0V                      F    24 24 
 19415 12.8241 -72.8169                          G    48 15 
 19474 12.8280 -72.7057                          G    71 28 
 19481 12.8283 -73.5045 O8.5 + O9-B0             G    23 22 
 19486 12.8285 -73.0967 Em*/Be?                  G e  66 22 
 19562 12.8347 -73.3357                          G          
 19650 12.8402 -72.7373 O7III((f))               G    30 30 
 19728 12.8464 -72.1224 B1I                      F    36 36 
 19868 12.8550 -72.8423 Em*                      G e  58 18 
 19870 12.8556 -73.3501                          G    52 18 
 19906 12.8579 -72.7480                          G    48 15 
 19948 12.8610 -73.2867                          G    48 14 
 19956 12.8617 -72.9489 Em*/Be?                  G e  52 18 
 19993 12.8639 -72.7968                          G    69 29 
 20006 12.8648 -72.4761 B0V                      G    17 17 
 20007 12.8648 -72.6552                          G       12 
 20013 12.8655 -72.4309 B1-3II                   G e  22 18 
 20172 12.8761 -72.8114                          G       13 
 20379 12.8892 -73.3163                          G    48 15 
 20401 12.8913 -73.0921 Em*                      G e     13 
 20481 12.8979 -73.3612                          G       12 
 20526 12.9008 -72.7678 B0.7Ib                   G    18 18 
 20567 12.9035 -72.4716 Em*                      G e     14 
 20596 12.9058 -72.9536 B0-B2                    G    20 14 
 20623 12.9073 -72.6923                          G    48 15 
 20656 12.9104 -72.8016 B0I                      G    27 27 
 20706 12.9146 -72.7819                          G       13 
 20750 12.9177 -73.2224                          G    48 14 
 20752 12.9178 -72.6948                          G    52 20 
 20781 12.9196 -73.2263                          G    48 16 
 20887 12.9268 -72.4832 B0.5V                    G    16 16 
 20907 12.9285 -73.1989                          G       13 
 20927 12.9298 -73.4037 Em*                      F e  48 15 
 20939 12.9307 -72.6236 B1II                     F    22 22 
 20976 12.9335 -73.2273                          G    81 30 
 21009 12.9358 -72.8481                          G    48 16 
 21019 12.9365 -72.8797                          G    48 14 
 21022 12.9369 -72.1586 Em*                      G e  58 16 
 21041 12.9377 -73.2261                          G    48 14 
 21048 12.9383 -73.2090                          G          
 21064 12.9390 -72.5625 O9V                      G    32 32 
 21181 12.9470 -72.8592                          G    48 15 
 21202 12.9483 -72.8461 Em*                      G e     12 
 21259 12.9530 -72.1349 B0.5V                    G    16 16 
 21326 12.9580 -73.2356                          G       12 
 21350 12.9591 -72.6564 B0III                    G    17 17 
 21399 12.9618 -72.7561 Em*                      G e        
 21457 12.9667 -73.1761 B0e                      G e  15 15 
 21514 12.9715 -72.5301 B0-5II                   G e  27 18 
 21534 12.9731 -72.6692 Be?                      G e? 17 14 
 21571 12.9758 -72.5248 B1                       G    17 17 
 21577 12.9760 -73.3772 B1                       G    28 28 
 21673 12.9820 -72.7833 B0V                      G    27 27 
 21801 12.9911 -72.5568 B0III                    G    29 29 
 21844 12.9932 -73.2635 O8III((f))               F    29 29 
 21877 12.9953 -72.2773 O7V                      F    24 24 
 21933 12.9994 -72.9231 Be3                      F e  24 20 
 21983 13.0026 -73.4904 O9.5V                    F    19 19 
 22024 13.0052 -72.4024 O7:V                     G    28 28 
 22080 13.0093 -72.6582 O8V                      G e  23 23 
 22178 13.0156 -72.2047 O + B                    F    66 22 
 22259 13.0210 -72.8434 Em*                      G e  48 15 
 22286 13.0229 -73.3959                          G    48 14 
 22302 13.0236 -72.4344 B0-5IIe                  G e  31 19 
 22321 13.0248 -73.0736 O9.5IIIpe4+ / Be?        F e  36 36 
 22355 13.0273 -72.8297 B1                       G e  18 18 
 22409 13.0308 -72.5939 WN3+abs                  F    52 52 
 22451 13.0336 -73.5466 O9III                    F    26 26 
 22461 13.0347 -72.1344 B0II                     G    22 22 
 22493 13.0371 -72.1028 O8V                      G    26 26 
 22520 13.0390 -72.7922 Em*                      G e  48 14 
 22539 13.0399 -73.3166                          G    52 16 
 22612 13.0451 -72.3989                          G    48 15 
 22623 13.0456 -73.5984 B0e3                     F e  17 17 
 22629 13.0459 -72.4470 Em*                      G e  58 20 
 22686 13.0497 -72.1107 O9.7III                  G    25 25 
 22729 13.0525 -72.7468 B0-3III                  G    24 16 
 22784 13.0567 -72.3830 Em*                      G e     13 
 22803 13.0585 -73.3217 O9.5IIIe-B0Ve            G e  27 24 
 22837 13.0604 -72.6661 O7.5V                    G    25 25 
 22989 13.0715 -72.1462 B1e                      G e  27 27 
 23151 13.0848 -72.1527 O9.5III                  G    19 19 
 23352 13.1018 -72.6774 B0-B2 / Be?              G e? 17 15 
 23447 13.1091 -72.1866 B1-5II                   G    29 16 
 23463 13.1105 -72.7543 K5Iab                    G          
 23505 13.1137 -72.7976                          G    48 14 
 23602 13.1209 -72.1834 O7.5Ve                   G e  37 37 
 23702 13.1280 -72.6585 B0IW                     G    27 27 
 23710 13.1285 -73.2274 O9-B0pe3+                F e  26 22 
 23818 13.1370 -73.3283 Em*/Be?                  G e  48 15 
 23859 13.1408 -72.2833 B1e3                     F e  18 18 
 23902 13.1445 -72.7144 O9V                      G    23 23 
 23904 13.1446 -72.7635 B1-2II                   G e  31 24 
 23933 13.1465 -72.1591 Em*                      G e     13 
 23954 13.1478 -72.8472 B1.5e3+                  F e  21 21 
 23983 13.1496 -72.1941 B0e                      G e        
 24040 13.1533 -73.1207                          G    48 15 
 24056 13.1548 -73.3940 B1.5III                  F    24 24 
 24063 13.1553 -72.4590 Em*                      G e     13 
 24096 13.1577 -72.3813 B0V                      F    24 24 
 24119 13.1592 -73.4380 B0-0.2V                  F e  20 19 
 24213 13.1656 -73.0867 B0III                    F    20 20 
 24229 13.1672 -72.9956 B1e2                     F e  18 18 
 24322 13.1742 -72.7009                          G    48 15 
 24418 13.1816 -73.3265 B1.5(Ib)                 G    32 32 
 24442 13.1833 -72.6146 O6.5V((f))               G    26 26 
 24500 13.1876 -72.6939                          G    48 14 
 24501 13.1877 -72.4789 O9-B0e                   G e  26 24 
 24579 13.1935 -72.7123 Em*/Be?                  G e  58 20 
 24631 13.1981 -72.1950                          G       14 
 24711 13.2031 -72.1839 O8.5V                    G    26 26 
 24754 13.2063 -72.1407 O8III                    G    23 23 
 24763 13.2070 -72.7223                          G    58 20 
 24767 13.2071 -72.7374                          G       14 
 24818 13.2110 -72.7161                          G    48 14 
 24895 13.2167 -72.5858 Be3                      F e  27 20 
 24899 13.2171 -72.9019 Em*                      G e  48 14 
 24913 13.2178 -73.1319                          G    48 14 
 24914 13.2179 -72.8083 O9III-Vpe1 / Be?         F e  32 32 
 24939 13.2197 -72.7517                          G       13 
 24962 13.2214 -73.1867                          G    48 14 
 24982 13.2227 -72.9255 O8V                      G    29 29 
 25142 13.2348 -72.7651                          G       13 
 25153 13.2353 -72.7415 Em*                      G e  52 16 
 25200 13.2382 -72.6342                          G    52 15 
 25282 13.2440 -73.0384 B0e1                     F e  22 22 
 25296 13.2450 -72.2081 Em*                      G e  66 24 
 25315 13.2460 -72.6229 Em*                      G e  48 16 
 25337 13.2479 -73.2739 Be3                      F e  20 15 
 25351 13.2489 -72.6544 Em*                      G e  58 24 
 25387 13.2511 -72.6743 B0                       G    22 22 
 25443 13.2545 -73.1494                          G    58 27 
 25606 13.2660 -72.6571                          G       13 
 25639 13.2690 -72.5315 B0.5e3+                  F e  23 23 
 25741 13.2775 -72.6846                          G    52 16 
 25754 13.2787 -72.7027                          G    48 15 
 25768 13.2795 -72.7724                          G    52 16 
 25866 13.2864 -72.7807                          G    48 15 
 25912 13.2889 -72.8918 O5V                      G    47 47 
 25927 13.2901 -73.1948 Em*                      G e  48 14 
 25974 13.2934 -72.4301 B1.5V                    F    16 16 
 26017 13.2968 -72.6595 B1-3IIe                  G e     43 
 26108 13.3024 -72.3415                          G       13 
 26122 13.3035 -72.6167 O6V((f))                 G    31 31 
 26291 13.3154 -73.1911 B0-B2                    G    33 25 
 26343 13.3201 -72.6159                          G    66 22 
 26349 13.3207 -73.1528                          G       14 
 26366 13.3215 -73.1527                          G    48 15 
 26589 13.3378 -72.7635                          G    52 22 
 26887 13.3608 -72.3386                          G    48 15 
 26901 13.3619 -72.6411 B2IIIW                   G    15 15 
 27052 13.3722 -72.5634 Em*                      G e  48 15 
 27062 13.3730 -72.6893                          G    58 20 
 27080 13.3745 -72.6917                          G       14 
 27085 13.3747 -72.6956 O6.5f?p                  G    26 26 
 27114 13.3773 -73.1588                          G    48 14 
 27135 13.3787 -73.0521 B1e2                     F e  15 15 
 27180 13.3814 -73.1434                          G    48 14 
 27251 13.3873 -72.2519 Em*                      G e     13 
 27272 13.3892 -72.9400 Be                       G e  20 14 
 27340 13.3946 -72.7262 Em*/Be?                  G e  48 15 
 27369 13.3964 -73.1677 B3e                      G    14 14 
 27378 13.3976 -72.6289 B1                       G    28 28 
 27457 13.4031 -72.6419 B1-5IIe                  G e  17 11 
 27496 13.4059 -72.5098 B0.5V                    F    16 16 
 27596 13.4144 -72.9501                          G    48 14 
 27600 13.4146 -73.0939 B0.5III                  F    25 25 
 27610 13.4154 -72.6784 Be?                      G e? 22 14 
 27627 13.4174 -72.2011 O9III                    G    21 21 
 27649 13.4187 -72.6604 Em*                      G e     13 
 27712 13.4239 -73.0252 B1.5V / Be?              F e? 14 14 
 27731 13.4258 -72.7098 O8.5V                    G    62 62 
 27736 13.4262 -72.8859 B0e2                     F e  22 22 
 27749 13.4268 -72.2599                          G    48 16 
 27762 13.4273 -72.6559                          G    52 16 
 27884 13.4357 -73.2103 O7-8.5Vpe4+ / Be?        F e  41 35 
 27984 13.4430 -72.5434 Em*                      G e  58 18 
 28076 13.4501 -72.5615 Be?                      G e? 15 12 
 28153 13.4559 -72.2789 O9.5V                    G    19 19 
 28204 13.4602 -72.1861 Em*                      G e  58 18 
 28286 13.4660 -72.6781                          G    52 14 
 28479 13.4803 -72.4459 B0.5e                    G e  25 25 
 28496 13.4820 -72.7330 B0V                      G    17 17 
 28691 13.4964 -72.3681 B0-5IIe                  G e  22 15 
 28841 13.5077 -73.1193 B1III                    F    20 20 
 28942 13.5159 -72.4425                          G    52 18 
 29071 13.5258 -72.2904 B1-5II                   G    17 13 
 29267 13.5397 -72.6954 B[e]                     F    47 40 
 29312 13.5433 -72.5417 B0.7III                  F    14 14 
 29331 13.5449 -72.3691 Em*                      G e     13 
 29380 13.5491 -72.2956                          G    48 15 
 29468 13.5576 -72.3456                          G       14 
 29527 13.5623 -72.3706                          G    48 15 
 29632 13.5704 -72.3652                          G       13 
 29759 13.5816 -72.4866 Em*                      G e     14 
 29910 13.5940 -72.2859 B0e                      G e  24 24 
 29937 13.5953 -72.3187 B0IV                     G    24 24 
 30018 13.6027 -73.0169 B0.2III                  F    18 18 
 30095 13.6089 -72.3292                          G       12 
 30166 13.6141 -72.3274 Em*                      G e  52 16 
 30338 13.6282 -72.3790 Em*                      G e     13 
 30420 13.6340 -72.7431 WN3+abs                  F          
 30472 13.6378 -72.2150 B1e1                     F e  17 17 
 30492 13.6393 -73.6837 O9:III-V:e               F e  23 23 
 30565 13.6457 -72.4775                          G       13 
 30744 13.6595 -72.5352 B1III + O9.5Ve2          F    20 24 
 30785 13.6632 -72.4898 Em*/Be?                  G e  48 15 
 30854 13.6691 -72.5080 B1-2e                    G e  20 16 
 31085 13.6873 -72.6859 B1-5II                   G e  17 13 
 31155 13.6935 -72.4229 B1e                      G e  13 13 
 31287 13.7027 -72.6632 B1-5III                  G    15 10 
 31340 13.7067 -72.4061 B0IVe                    G e  22 22 
 31364 13.7083 -72.3334                          G    48 15 
 31574 13.7233 -72.5916 B1V / Be?                F e? 17 17 
 31699 13.7328 -72.7529 B1e1                     F e  17 17 
 31811 13.7409 -72.3344 Em*                      G e  48 15 
 32000 13.7535 -72.9381 B0e                      G e  41 41 
 32159 13.7638 -72.9226 O9                       G    21 21 
 32449 13.7826 -72.3780 B1.5III                  F    21 21 
 32552 13.7887 -72.0652 B0e3                     F e  20 20 
 32752 13.8028 -73.4479 Be3+                     F e  22 16 
 33135 13.8297 -71.9681 B0e3+                    F e  17 17 
 33245 13.8375 -72.5619 Be1                      F e  15 13 
 33823 13.8774 -72.4544 O9.5III                  F    19 19 
 33897 13.8825 -72.5066 B1-5IIe?                 G e? 20 14 
 34005 13.8914 -72.0454 O9.5V                    F    16 16 
 34079 13.8967 -72.4851 Be?                      G e? 15 13 
 34315 13.9158 -72.7505 B1II                     F    26 26 
 34394 13.9221 -72.3888 B1                       G e  18 18 
 34457 13.9265 -73.2917 O9.7III / Be?            F e? 23 23 
 34604 13.9360 -72.2695 B2IV                     G e  13 13 
 34651 13.9395 -72.9321 Be1                      F e  20 14 
 34988 13.9633 -73.6006 Be2                      F e  20 15 
 35087 13.9701 -73.3765 O7If                     G    28 28 
 35264 13.9822 -72.4091 B0V                      G    15 15 
 35474 13.9969 -73.4946 B1III                    F    35 35 
 35489 13.9984 -72.3919 O9V                      G    23 23 
 35491 13.9984 -72.3317 O8V                      F    23 23 
 35598 14.0069 -72.1402 O8V                      F    17 17 
 35691 14.0137 -73.3922 Em*                      G e  48 14 
 35727 14.0164 -72.4536 O9.5V                    G    43 43 
 35761 14.0185 -72.2611                          G    48 15 
 35769 14.0194 -72.2596 B1-2III                  G    13 12 
 35907 14.0280 -72.4600 B1-2II-IIIe              G e  17 14 
 35990 14.0337 -71.9806 Em*                      G e  58 25 
 36107 14.0428 -72.4694                          G    77 28 
 36175 14.0479 -72.9103 B1II                     F    38 38 
 36213 14.0511 -73.0975 O9.5III + B              F    30 30 
 36294 14.0580 -72.5002 B0.5e1                   F e  21 21 
 36325 14.0594 -72.7156 O9.5V                    F    24 24 
 36335 14.0599 -71.9627 Em*                      G e  48 18 
 36343 14.0604 -72.3899 B1IVe                    G e  38 38 
 36359 14.0611 -72.6319 B1e4+                    G e  28 28 
 36459 14.0686 -72.6311                          G    48 18 
 36500 14.0712 -72.0465                          G    52 16 
 36514 14.0722 -72.2912 O9V                      F    17 17 
 36603 14.0780 -73.0376 Em*                      G e  48 15 
 36815 14.0916 -73.1882 Be2                      F e  17 15 
 36951 14.1015 -72.0294                          G       13 
 36975 14.1027 -73.2794 Be4+                     F e  20 14 
 36999 14.1043 -72.0330                          G       13 
 37419 14.1347 -72.4639 Be4+                     G e  27 28 
 37502 14.1404 -72.2111 O9.5-B0:pe3+             F e  27 29 
 37642 14.1515 -73.0364 Em*/Be?                  G e  48 15 
 37811 14.1667 -72.7566 B0.5:IIe                 G e  18 18 
 38024 14.1840 -72.0587 O4V((f))                 F    39 39 
 38036 14.1850 -72.4851 O6.5-7:Vpe3              G e  45 41 
 38302 14.2055 -72.7551 B1V                      G    15 15 
 38445 14.2150 -71.9379 Be4+                     F e  22 20 
 38508 14.2198 -72.5555 B0.7                     F    29 29 
 38695 14.2345 -72.8186 O7-9                     G    30 26 
 38703 14.2352 -72.8184 O7-9                     G    28 21 
 38893 14.2508 -72.5027 B0e1                     G e  20 20 
 38921 14.2531 -72.1364 B0III                    F    29 29 
 39211 14.2754 -72.0331 O9.5III                  F    16 16 
 39380 14.2882 -72.2763 Em*                      G e     14 
 39553 14.3011 -72.6596 B0-B2                    G    17 13 
 39668 14.3095 -72.6601 B0-5III                  G    17 11 
 39837 14.3231 -72.4816 B0:IV                    G e  17 17 
 39904 14.3290 -72.7215 B0e2                     F e  20 20 
 40028 14.3380 -72.2747                          G    48 15 
 40192 14.3509 -72.6519                          G    48 14 
 40198 14.3510 -72.6516                          G    52 22 
 40341 14.3625 -72.5537 O8.5III((f))             G    24 24 
 40380 14.3665 -72.0072 O7V                      F    30 30 
 40389 14.3670 -72.3527                          G    52 15 
 40454 14.3722 -72.6356 B0.5IV                   G e  36 36 
 40486 14.3750 -72.5399 Em*                      G e  52 16 
 40504 14.3765 -71.8965 B1.5III                  F    18 18 
 40610 14.3855 -72.4808 B0IV                     G    13 13 
 40846 14.4050 -72.3988 B0V                      G e  20 20 
 40851 14.4053 -72.2192 Be(B1:)                  G e  17 15 
 40857 14.4058 -72.3649 B0IIw                    G    20 20 
 40858 14.4060 -72.4104 Em*                      G e  52 15 
 40928 14.4104 -72.5107 Be? / B0.5V              G e  33 25 
 41051 14.4218 -72.1888 BIII                     G    17 14 
 41095 14.4255 -72.5993 O9.5-B0V + Be3           G    19 17 
 41183 14.4333 -72.0756 Be1                      F e  20 14 
 41243 14.4387 -72.5923 B1II-III                 G    18 18 
 41301 14.4438 -72.2126 B1V + B                  G    20 20 
 41345 14.4478 -72.2779 B1III                    F    15 15 
 41413 14.4544 -72.3792 Em*/Be?                  G e  58 20 
 41535 14.4635 -72.5085                          G    48 15 
 41648 14.4745 -72.4620 B0.5III                  F    25 25 
 41988 14.5013 -72.6639 Em*                      G e     14 
 42093 14.5094 -72.6315 B1-3II                   G e  18 14 
 42171 14.5160 -72.7913 B1-2III                  G    15 13 
 42260 14.5234 -72.4344 O9.5III                  F    22 22 
 42289 14.5253 -72.5957 B0-B3                    G e  24 19 
 42518 14.5419 -72.1838 B1V                      G e  18 18 
 42614 14.5495 -72.5979 OBe                      G e  48 14 
 42648 14.5521 -72.6596 O9                       G          
 42654 14.5527 -72.5135 Be3+                     G e  24 18 
 42674 14.5543 -72.2598 B0.5IV                   F    16 16 
 42681 14.5552 -72.7766 B0-5II                   G e  53 30 
 42686 14.5559 -72.7044                          G    58 20 
 42709 14.5583 -72.1553 B0V                      G    15 15 
 42719 14.5590 -72.1789 O9.5V                    G    24 24 
 42842 14.5687 -72.6473                          G    48 15 
 42891 14.5725 -72.3156 B1-3IIe? / Em*           G e  36 24 
 42959 14.5777 -72.0741 B                        F    20 14 
 43078 14.5870 -72.6019                          G    48 14 
 43093 14.5882 -72.2964                          G       13 
 43156 14.5920 -72.4073 Em*                      G e  48 20 
 43197 14.5954 -72.2977 O8.5V                    G    16 16 
 43237 14.5983 -72.1981 B0.2V                    G    18 18 
 43248 14.5991 -72.6684                          G    48 15 
 43264 14.6005 -71.7559 Em*                      G e  58 18 
 43266 14.6008 -72.2130 B0.5Vne                  G e  25 25 
 43293 14.6023 -72.6663 Em*                      G e  71 27 
 43411 14.6130 -71.6503 O9V                      F    21 21 
 43425 14.6139 -72.6645 Em*                      G e  77    
 43438 14.6148 -72.1984 OBe?/Em* / B0.5          G e  71 28 
 43497 14.6193 -71.7456 B0IIW                    G    15 15 
 43530 14.6219 -72.7169 B0IV                     G    17 17 
 43589 14.6266 -72.3710 B0e3                     F e  17 17 
 43668 14.6324 -72.1827 OC6Vz                    G    48 48 
 43677 14.6338 -72.2442                          F    48 14 
 43724 14.6383 -71.9297 O7III((f))               F    28 28 
 43734 14.6388 -72.6589 O8V                      G e  44 44 
 43807 14.6457 -72.4157 B1V                      G    34 34 
 43844 14.6490 -72.2736 B3I                      G    32 32 
 44060 14.6652 -72.3396 Em*/Be?                  G e  52 18 
 44103 14.6692 -72.4649                          G          
 44177 14.6749 -72.1881 B0.2:(Be-Fe)             G e  19 19 
 44206 14.6779 -72.2126 B0:e                     G e  17 17 
 44302 14.6855 -72.7324                          G       28 
 44316 14.6868 -71.6062 Be3                      F e  17 13 
 44327 14.6877 -72.3309                          G    58 20 
 44336 14.6885 -72.6144 B1.5e                    F e  24 24 
 44356 14.6902 -72.2879 B1-2III                  G    26 20 
 44427 14.6962 -72.2171 O9.5IIIe                 G e  24 24 
 44514 14.7042 -72.1644 O9V                      G    16 16 
 44547 14.7070 -72.1720 B1V                      G e  15 15 
 44567 14.7089 -72.1585                          G       38 
 44575 14.7092 -72.2871 Em*                      G e     50 
 44634 14.7143 -72.5518 O9.5-B0V                 G    27 24 
 44649 14.7160 -72.7279 B0.5IV                   G    32 32 
 44784 14.7285 -72.2214 B1Ia                     G          
 44811 14.7301 -72.1517 O8Vn                     G    21 21 
 44812 14.7302 -72.4494                          G    48 14 
 44828 14.7318 -72.5356 B3I                      G    12 12 
 44829 14.7319 -72.1687 B0V                      G    20 20 
 44908 14.7392 -72.1760 O4V((f+))                G    35 35 
 44965 14.7447 -72.8725 B0e2                     F e  24 24 
 44969 14.7452 -72.1809 O7.5V                    G    25 25 
 44984 14.7467 -72.7427 B0IIW                    G    22 22 
 45026 14.7505 -72.1772 O5-6V                    G    37 35 
 45068 14.7535 -72.1745 O2III(f)                 G          
 45078 14.7544 -72.1858 O6.5V                    G    26 26 
 45114 14.7581 -72.3148 B1III                    G    17 17 
 45118 14.7583 -72.6531 Em*/Be?                  G e  48 15 
 45227 14.7670 -72.1808                          G    48 14 
 45325 14.7753 -72.1760                          G       14 
 45336 14.7767 -72.1655 B0.5V:                   G e  28 28 
 45398 14.7813 -72.1304                          G    48 15 
 45458 14.7866 -72.1865                          G       13 
 45459 14.7866 -72.1706 O7Vz                     G    28 28 
 45504 14.7905 -72.1829                          G    48 15 
 45521 14.7918 -72.0967 O7If                     G e  56 56 
 45533 14.7933 -72.1792                          G       13 
 45541 14.7945 -72.1759                          G    52 20 
 45573 14.7977 -72.1662                          G    48 18 
 45628 14.8021 -72.1857                          G    52 30 
 45629 14.8022 -72.1815                          G    48 15 
 45640 14.8029 -71.6458 B1e2                     F e  22 22 
 45677 14.8059 -72.6506 O9.5III                  G    19 19 
 45702 14.8080 -72.1577 B0V                      G e  22 22 
 45722 14.8098 -72.3792 B8Ve                     G    11 11 
 45730 14.8106 -72.1998 B0V                      G    17 17 
 45760 14.8122 -72.1929                          G    52 22 
 45762 14.8125 -72.1838 Em*                      G e     12 
 45789 14.8149 -72.1865 OC5-6Vz                  G    62 54 
 45809 14.8169 -72.0790 B1e                      G e  18 18 
 45860 14.8214 -72.1821                          G       14 
 45876 14.8228 -72.4506 B1-3II                   G e  26 19 
 45985 14.8320 -72.1886                          G    48 15 
 46022 14.8353 -72.2404 O9.5V                    G    24 24 
 46035 14.8362 -72.2862 O7V                      F    28 28 
 46054 14.8379 -72.3881 B0-B1V / Be?             G e? 24 22 
 46090 14.8423 -72.7535 B0e2                     G e  20 20 
 46091 14.8423 -72.4484 Em*                      G e  48 15 
 46115 14.8447 -72.7084                          G    48 15 
 46142 14.8475 -72.2001 B0.5V(Be-Fe)             G e  18 18 
 46212 14.8537 -72.0799 B0.5V                    G    16 16 
 46241 14.8565 -72.5381 B1V                      F    17 17 
 46317 14.8643 -72.8102 O8.5V                    F e  19 19 
 46371 14.8699 -72.1711 B0V                      G e  22 22 
 46392 14.8712 -71.9669 B0.7IV                   F    18 18 
 46398 14.8717 -72.0179 B7I[e]                   F    26 26 
 46629 14.8920 -72.3897 Em*                      G e  48 15 
 46631 14.8923 -72.7826                          F    52 16 
 46657 14.8955 -72.7150 B1                       G    17 17 
 46831 14.9108 -71.7385 O7.5-9V / O8.5V          F    22 17 
 46994 14.9279 -72.2394 B0:e                     G e  20 20 
 47029 14.9315 -72.4208 B0.2V                    F    18 18 
 47062 14.9345 -72.7582 O9.5III                  G    19 19 
 47262 14.9548 -72.7225 B0III                    G    49 49 
 47365 14.9641 -72.1913 B0e                      G e  22 22 
 47430 14.9709 -72.1803 O9V                      G    17 17 
 47459 14.9738 -72.6875 B0V + B                  F    17 17 
 47478 14.9752 -72.0753 O7V                      F    20 20 
 47530 14.9801 -72.1126                          G    48 14 
 47540 14.9813 -72.2271 O9III                    G    23 23 
 47551 14.9818 -72.1125 O8:e                     G e  21 21 
 47668 14.9933 -71.9756 Be                       F e  17 13 
 47908 15.0176 -72.3706 Be                       F e  49    
 48019 15.0283 -72.7885 O6III                    G    44 44 
 48035 15.0303 -72.1603                          G       13 
 48037 15.0305 -72.5740 B0e3                     F e  24 24 
 48057 15.0330 -72.4678 B0.2e3+                  F e  19 19 
 48170 15.0442 -71.8016 O9.5V                    F    24 24 
 48266 15.0530 -71.5694 B0e3+                    F e  22 22 
 48309 15.0568 -72.2124                          G    48 15 
 48374 15.0639 -72.5468                          G    52 16 
 48401 15.0668 -72.2122 O8 + O9                  G    23 21 
 48432 15.0695 -72.2428 B0III + B                F    17 17 
 48545 15.0800 -72.8050 Em*                      G e  48 14 
 48601 15.0849 -72.6895 B0III                    F    27 27 
 48657 15.0911 -72.2957                          G    58 20 
 48672 15.0924 -72.5135 O7.5V                    G    25 25 
 48736 15.0979 -72.5508                          G       13 
 48882 15.1126 -72.3829 B1e3+                    F e  17 17 
 49014 15.1252 -72.3426 B0e3+                    F e  20 20 
 49376 15.1632 -72.2855                          G    66 28 
 49450 15.1703 -72.2286 O9.5V                    F    24 24 
 49497 15.1748 -72.5080 B0IV                     G    17 17 
 49517 15.1762 -72.6241 B1.5V                    F e  18 18 
 49580 15.1831 -72.4347 O9.5IV / Be?             F e? 22 22 
 49610 15.1856 -72.4972 O9e                      G e  23 23 
 49825 15.2084 -72.0830 B0.2III                  F    15 15 
 49937 15.2203 -72.7968 B0V                      F    17 17 
 50095 15.2377 -72.5976 O9Ve4+                   F e  28 28 
 50143 15.2419 -72.2046 B0-5II                   G e  22 15 
 50147 15.2423 -72.0367                          G    48 14 
 50153 15.2426 -71.5913 Em*                      F e     32 
 50178 15.2449 -72.5138 B2Ibe                    G e  12 12 
 50287 15.2570 -72.0175 Em*                      G e  52 16 
 50331 15.2612 -72.6583 B0I:W                    F    33 33 
 50390 15.2681 -72.2572                          G    48 14 
 50396 15.2691 -72.3399 Be2                      F e  17 14 
 50516 15.2798 -72.2435 B0-5IV                   G    33 19 
 50609 15.2892 -72.4579 B1I                      F    41 41 
 50620 15.2904 -72.2215                          G    77 30 
 50791 15.3114 -71.9086 O8V                      F    21 21 
 50825 15.3153 -72.1098 O8V                      G    21 21 
 51036 15.3362 -72.1886 Be1                      F e  15 15 
 51214 15.3560 -71.7779 Be3                      F e  20 16 
 51234 15.3582 -72.8851 B1.5III                  F    24 24 
 51236 15.3583 -72.5679 Be4+                     F e  20 15 
 51254 15.3605 -72.1393                          G       13 
 51373 15.3732 -72.3888 O8IIIze3 / Be?           F e  38 38 
 51384 15.3744 -72.9406 O9.5Ia                   F    27 27 
 51419 15.3785 -72.6076 O9III                    F    17 17 
 51424 15.3792 -71.8812 B1e3+                    F e  17 17 
 51435 15.3800 -72.3354 O9III-V                  F    17 17 
 51456 15.3827 -71.8453                          G       12 
 51487 15.3858 -72.1547 B0e                      G e  20 20 
 51499 15.3866 -71.8501                          G       12 
 51500 15.3866 -72.2793 O6V                      F    24 24 
 51528 15.3891 -72.4943 Em*                      G e  48 14 
 51574 15.3947 -72.1193 Em*                      G e     13 
 51575 15.3947 -72.0526 B0III                    G    17 17 
 51682 15.4059 -71.9475                          G    48 15 
 51713 15.4099 -71.9599                          G    52 15 
 51744 15.4133 -72.0421                          G    52 16 
 52042 15.4447 -72.5009 Em*/Be?                  G e  48 16 
 52091 15.4496 -71.9309 B0e                      G e  15 15 
 52129 15.4550 -72.7841 Em*                      G e  48 14 
 52170 15.4578 -72.2207 O7V                      G    24 24 
 52257 15.4675 -72.3928 B0e3                     F e  22 22 
 52346 15.4769 -72.8073 B1-3III                  G    34 21 
 52363 15.4788 -72.1243 O7III((f))e1             G e  41 41 
 52410 15.4824 -72.5434 O8III:ze3pec / Be?       F e  41 41 
 52461 15.4887 -72.2119 O9.5I                    G    14 14 
 52528 15.4951 -72.5941 B0.5I                    G    23 23 
 52555 15.4977 -72.6000                          G    48 16 
 52598 15.5030 -72.4534 O8.5III((f))             G    16 16 
 52609 15.5036 -72.0421                          G       13 
 52865 15.5277 -71.6878 B0-B0.5e4                F e  24 24 
 52948 15.5357 -72.2222 O5V:                     G    37 37 
 52959 15.5369 -72.9117 B0V                      F    15 15 
 52993 15.5409 -72.5844 O9.5III                  G    19 19 
 53017 15.5432 -72.0229                          G    48 15 
 53042 15.5453 -72.4181 O9.5V                    F    19 19 
 53057 15.5480 -72.4574 B0.5V                    G    46 46 
 53061 15.5487 -72.0623                          G    58 22 
 53130 15.5550 -72.0969 B0V                      G    15 15 
 53148 15.5574 -72.3703 B0.5III                  G e  21 21 
 53183 15.5601 -72.1878 B0IIw                    G    15 15 
 53319 15.5738 -71.9760 B0V                      F    15 15 
 53324 15.5741 -71.8621 O7-O9                    G    20 16 
 53360 15.5782 -72.2946 O7-9p:e2                 F e  24 23 
 53373 15.5792 -72.3679 O9V                      G    16 16 
 53382 15.5797 -72.2028 B0IIWW                   G    17 17 
 53417 15.5829 -72.0387                          G       13 
 53474 15.5893 -72.6540 B0.5V                    G    16 16 
 53475 15.5894 -72.0049 B1.5Iab                  G    21 21 
 53480 15.5907 -73.3074                          F    48 15 
 53603 15.6037 -72.1458 Em*                      G e     13 
 53668 15.6109 -71.8487                          G    48 14 
 53710 15.6150 -71.9441                          G    69 24 
 53788 15.6230 -72.0918                          G       13 
 53832 15.6267 -71.8601                          G    71 32 
 53902 15.6337 -72.6617 O9III                    G    17 17 
 54009 15.6453 -72.7601 B0.5V                    G    16 16 
 54019 15.6463 -72.7828                          G    52 16 
 54052 15.6495 -71.8733                          G    52 18 
 54068 15.6510 -72.8704                          G    66 24 
 54159 15.6615 -72.1502 B1-5II                   G e  15 10 
 54179 15.6632 -71.9995 Em*                      G e  48 14 
 54180 15.6632 -72.8490 B0                       G e  22 22 
 54209 15.6657 -71.9966 Em*                      G e  48 22 
 54217 15.6665 -72.4203 Be                       G e  27 20 
 54325 15.6785 -72.0853                          G       12 
 54379 15.6835 -72.4985 B0.5IVe? / Em*           G e  30 30 
 54389 15.6849 -72.4786 Em*                      G e     13 
 54428 15.6880 -71.9368 B1                       G    13 13 
 54432 15.6881 -72.0811                          G    52 16 
 54456 15.6899 -72.2016 B0III                    F    27 27 
 54478 15.6919 -72.4121 B0.5IV                   G    14 14 
 54571 15.7020 -72.7841 B1-2II                   G    17 14 
 54597 15.7045 -71.8883 Em*                      G e     13 
 54630 15.7075 -72.0697                          G    66 22 
 54714 15.7145 -72.1374 Em*/Be?                  G e  48 14 
 54721 15.7163 -71.8069 O9III                    F    36 36 
 54723 15.7166 -72.0872 Be?                      G e? 27 20 
 54761 15.7192 -72.0552                          G    52 18 
 54787 15.7221 -72.7430 O9.5-B0IV-V              F    22 20 
 54799 15.7227 -72.1121                          G    71 28 
 54805 15.7230 -72.0629                          G       12 
 54868 15.7285 -72.6029                          G    66 22 
 54902 15.7317 -72.0998                          G    48 16 
 54931 15.7341 -72.0498                          G    52 16 
 54958 15.7375 -72.1359 O9IInp                   G    21 21 
 55038 15.7451 -72.5093 Em*/Be?                  G e     13 
 55073 15.7487 -72.0799 Em*                      G e     14 
 55085 15.7497 -72.4275 B0e                      G e  22 22 
 55094 15.7504 -72.4605 B0                       G    22 22 
 55137 15.7547 -71.9199 Em*                      G e  71 32 
 55168 15.7580 -72.1560                          G    52 15 
 55239 15.7649 -72.9041 B1-5IIIe                 G e  13  9 
 55303 15.7712 -72.1166 Em*/Be?                  G e  48 18 
 55345 15.7756 -72.0824                          G    48 14 
 55354 15.7766 -72.0720                          G    48 14 
 55379 15.7790 -72.6221                          G    48 15 
 55417 15.7828 -72.2346 B1e4+                    F e  22 22 
 55418 15.7828 -72.1076                          G       13 
 55486 15.7884 -72.6471                          G    58 20 
 55490 15.7886 -72.4324 O9III                    G    17 17 
 55526 15.7930 -72.0685                          G       13 
 55537 15.7937 -72.0373 O9I                      G    33 33 
 55556 15.7952 -72.1342                          G    66 22 
 55608 15.7988 -72.0276                          G    48 14 
 55701 15.8059 -72.0993 O9V                      G    44 44 
 55723 15.8080 -72.1540 B0.5IV-V                 G e  38 38 
 55724 15.8080 -72.4187 O8.5V                    G    16 16 
 55758 15.8115 -71.9652                          G       14 
 55773 15.8125 -72.0789                          G    48 14 
 55808 15.8159 -72.0476 O7-O9                    G    28 23 
 55821 15.8177 -72.9365                          G       13 
 55948 15.8288 -71.9036 OBe? / Em*               F e  48 15 
 55952 15.8290 -71.9921 B0.2V                    F    18 18 
 55987 15.8324 -72.4402 B0V                      G    15 15 
 56037 15.8360 -72.0579                          G    48 15 
 56068 15.8384 -72.0938 O6V + O4-5III(f)         G    27 32 
 56109 15.8422 -71.9437 Em*                      G e  48 15 
 56111 15.8424 -72.3715                          G    52 22 
 56139 15.8447 -72.9032 Be?                      G e? 24 18 
 56142 15.8450 -72.0537                          G    48 15 
 56154 15.8457 -72.0433 B1.5I                    G    18 18 
 56262 15.8544 -71.9433 Be                       G e  22 16 
 56267 15.8546 -72.1176 O8III                    G    29 29 
 56335 15.8603 -72.9507 O8.5V                    G    24 24 
 56363 15.8630 -72.1139                          G       13 
 56375 15.8640 -72.3895                          G    48 14 
 56396 15.8659 -72.0862                          G    48 14 
 56439 15.8685 -72.1033 B2I                      G    14 14 
 56459 15.8701 -72.0247                          G    48 14 
 56460 15.8702 -72.0429 Em*/Be?                  G e        
 56503 15.8739 -72.2988 O9Ve2                    F e  21 21 
 56587 15.8810 -73.0287 B0V                      F    20 20 
 56605 15.8824 -72.0891                          G    52 16 
 56613 15.8828 -72.0894 O8.5V                    G    22 22 
 56662 15.8868 -72.5961 B                        F          
 56678 15.8877 -72.0705                          G    52 16 
 56680 15.8877 -71.9468                          G       13 
 56721 15.8918 -72.0984                          G       12 
 56785 15.8975 -72.1759                          G       12 
 56801 15.8986 -72.4021 Em*                      G e  52 16 
 56803 15.8987 -72.1100 O9V                      G    26 26 
 56808 15.8990 -72.0701                          G    58 25 
 56813 15.8993 -72.0438 Em*/Be?                  G e  66 24 
 56815 15.8996 -72.0561 WN4 + O6I(f)             G    48 27 
 56817 15.8997 -72.0463                          G    58 22 
 56834 15.9007 -72.1890 O7-O9                    G    33 28 
 56848 15.9014 -72.0499                          G    48 14 
 56901 15.9061 -72.0259 B0III-V                  G e  24 24 
 56935 15.9090 -72.0842                          G       13 
 56942 15.9095 -72.0845                          G    48 18 
 56995 15.9147 -71.9405 Em*                      G e  58 25 
 57069 15.9221 -72.1019 Em*/Be?                  G e     13 
 57120 15.9258 -72.1029                          G    58 18 
 57134 15.9268 -72.1262                          G    69 25 
 57144 15.9273 -71.9477                          G    48 15 
 57156 15.9285 -72.4569 B1                       G    17 17 
 57182 15.9306 -72.0508 O8.5III                  G    22 22 
 57207 15.9327 -72.0744                          G       13 
 57224 15.9342 -72.1153                          G    52 14 
 57238 15.9355 -72.0993 O9III                    G    23 23 
 57249 15.9362 -72.0996 O9III                    G    23 23 
 57269 15.9375 -71.9812                          G       12 
 57290 15.9392 -71.9929                          G       13 
 57324 15.9418 -72.1207                          G    66 27 
 57397 15.9481 -72.2163 B1e3+                    F e  18 18 
 57490 15.9550 -72.4688 B1                       G    22 22 
 57496 15.9553 -72.1246 B1Ia                     G    18 18 
 57505 15.9557 -72.1249 B1Ia                     G    18 18 
 57592 15.9638 -72.1105                          G    48 14 
 57641 15.9677 -72.7428                          G       12 
 57656 15.9690 -72.7288 Em*                      G e  58 18 
 57688 15.9717 -72.1109                          G    48 15 
 57695 15.9722 -72.1112                          G       13 
 57710 15.9732 -72.5375                          G       13 
 57727 15.9742 -72.1405 B0-5III                  G e  17 11 
 57756 15.9760 -72.0502                          G    52 20 
 57773 15.9774 -72.1131                          G    48 14 
 57785 15.9785 -72.1046                          G    48 14 
 57968 15.9950 -72.7556 Em*                      G e        
 57972 15.9952 -72.1249                          G       12 
 58004 15.9983 -72.8069                          G       13 
 58016 15.9991 -72.1038                          G       13 
 58054 16.0028 -72.5459 B1-5III                  G    20 13 
 58076 16.0049 -72.5531 B2e                      G e  14 14 
 58101 16.0070 -71.9432 B0e                      G e  15 15 
 58132 16.0088 -72.1085                          G    48 15 
 58152 16.0117 -72.1107                          G       13 
 58168 16.0128 -72.8589 O9.5III                  F    22 22 
 58188 16.0150 -72.0492 Em*/Be?                  G e  52 18 
 58201 16.0160 -72.5145                          F       12 
 58257 16.0208 -72.0800                          G    52 16 
 58268 16.0221 -72.7261 Em*/Be?                  G e     15 
 58301 16.0246 -72.7309 Em*                      G e     14 
 58416 16.0349 -72.1011 B1I                      G    13 13 
 58418 16.0350 -72.1014 B1I                      G    15 15 
 58489 16.0410 -72.0087                          G       13 
 58530 16.0444 -72.0601                          G    71 27 
 58549 16.0459 -71.9889 Em*                      G e  52 20 
 58620 16.0520 -72.8135                          G    52 16 
 58708 16.0619 -72.8026 Em*                      G e     12 
 58751 16.0657 -72.7491 Be?                      G e? 22 15 
 58756 16.0659 -72.4386 Be3+                     F e  22 16 
 58766 16.0666 -72.7193 Em*                      G e     13 
 58798 16.0700 -72.7313                          G    71 28 
 58803 16.0703 -72.0153                          G    48 14 
 58864 16.0753 -72.2989 B0e3                     F e  17 17 
 58947 16.0828 -72.6803 B1III                    F    28 28 
 59012 16.0887 -72.1539 B1-2Ibe                  G e  18 14 
 59015 16.0889 -71.9451 B0IIIW                   G    31 31 
 59019 16.0893 -72.1542 B1-2Ibe                  G e  33 25 
 59319 16.1161 -72.0811 early Ope3               F e  52 26 
 59391 16.1223 -72.1671                          G       12 
 59394 16.1226 -72.0340 Em*                      G e  52 16 
 59421 16.1255 -72.4627 B1III                    F    22 22 
 59680 16.1477 -72.3634 B0.5IVe                  G e  16 16 
 59842 16.1620 -72.0041 Be                       G e  20 14 
 59867 16.1644 -72.3343 B0e3+                    F e  24 24 
 59897 16.1681 -72.2595 B0e3                     F e  17 17 
 59916 16.1693 -71.9948                          G       14 
 59937 16.1722 -72.8256                          G    52 16 
 59977 16.1760 -72.9011 B0e1                     F e  20 20 
 60081 16.1860 -72.1048                          G       14 
 60152 16.1928 -72.1935                          G       13 
 60193 16.1970 -72.4333 B0-3IIe                  G e  20 14 
 60224 16.2000 -72.3690 B0IIWW                   G    17 17 
 60262 16.2045 -72.0057 B0e                      G e  22 22 
 60325 16.2096 -72.3830 B0.5III                  G e  18 18 
 60373 16.2135 -72.7796 B1Ib-Iie                 G e  31 31 
 60383 16.2152 -72.4537 B0II                     G    27 27 
 60406 16.2180 -72.0978                          G       13 
 60411 16.2185 -72.0981                          G    52 22 
 60438 16.2207 -71.9886 B2IIIe                   G e  14 14 
 60439 16.2207 -71.9137 O + B                    F    52 16 
 60449 16.2212 -72.7941                          G    48 15 
 60460 16.2217 -72.6760 O8.5V                    F    19 19 
 60499 16.2249 -72.0468                          G    48 14 
 60577 16.2323 -72.7799 O9:I                     G    36 36 
 60625 16.2361 -72.1917 Em*                      G e     13 
 60629 16.2363 -72.0120                          G    48 14 
 60684 16.2415 -72.8341 Be?                      G e? 20 14 
 60738 16.2463 -71.9869                          G    48 15 
 60880 16.2598 -71.9891                          G       13 
 60885 16.2602 -72.1823 B1-5IIe                  G e  26 15 
 60895 16.2610 -71.9947                          G    52 16 
 61039 16.2740 -72.1352 O9.5V                    F    14 14 
 61042 16.2743 -71.9912                          G       12 
 61057 16.2764 -71.9988                          G       13 
 61064 16.2774 -72.8016 Em*                      G e  48 14 
 61087 16.2800 -72.4163                          G    48 14 
 61092 16.2801 -72.4102 Be / B1-2Ib              G e  17 14 
 61096 16.2802 -72.5049 Em*                      G e  71 25 
 61105 16.2809 -72.8050 O5V((f))                 G    64 64 
 61162 16.2856 -71.9954 Em*                      G e  77 30 
 61168 16.2862 -71.9980                          G       14 
 61202 16.2891 -72.0930 O9.5III                  G    19 19 
 61257 16.2941 -71.9724                          G    52 16 
 61279 16.2970 -71.9951                          G       13 
 61291 16.2976 -71.9757                          G    52 15 
 61323 16.3005 -72.0095                          G    48 14 
 61334 16.3018 -72.0443                          G       13 
 61341 16.3028 -72.4849 B0-5II                   G e     48 
 61388 16.3083 -71.9836                          G       12 
 61543 16.3240 -71.7499 B                        F    17 13 
 61597 16.3294 -72.0032                          G    66 22 
 61656 16.3353 -72.0621                          G       13 
 61842 16.3530 -73.0647 B1III                    F    28 28 
 61844 16.3531 -72.4530                          G    48 15 
 61967 16.3664 -72.4779 B0IIWW                   G    24 24 
 61990 16.3688 -72.4898 O9.5III                  G    19 19 
 62062 16.3773 -72.0227                          G    48 15 
 62400 16.4144 -72.4908 O4V                      G    35 35 
 62416 16.4158 -72.3408 O9V                      F    23 23 
 62420 16.4161 -72.2683 B0IIWW                   G    31 31 
 62455 16.4214 -72.0614 O7-O9                    G e  28 23 
 62475 16.4231 -72.4344 B2Ib                     F e  29 29 
 62567 16.4335 -72.2445 B0IIWW                   G    27 27 
 62638 16.4428 -72.1142 O9.5III-Ve2              F e  22 22 
 62661 16.4459 -71.7728 B8I[e]                   F    21 21 
 62706 16.4517 -72.4828                          G    77 30 
 62776 16.4613 -72.3937 B1-3IV                   G    15 12 
 62896 16.4789 -72.5409 Em*                      G e     13 
 62981 16.4895 -72.1985 B0.2V                    G    18 18 
 63112 16.5055 -72.0135 B0.5e3+                  F e  18 18 
 63121 16.5062 -72.3498 B0V                      G    15 15 
 63168 16.5119 -72.3492                          G       12 
 63186 16.5133 -72.5384 B0III                    G e  17 17 
 63226 16.5177 -72.2262 B0III                    G    22 22 
 63284 16.5260 -72.3009 B1e3+                    F e  28 28 
 63389 16.5373 -72.5481                          G    48 14 
 63413 16.5410 -71.9335 O9.5Ia                   F e  30 30 
 63432 16.5433 -72.3888 O7V                      G    48 48 
 63513 16.5524 -72.2153 B2.5II                   G e  20 20 
 63626 16.5644 -72.5489 O9V                      G    32 32 
 63683 16.5715 -72.4630 Be / O9.7Iab             G e  37 25 
 63718 16.5753 -72.4429                          G    48 15 
 63842 16.5918 -72.7359 B1V                      F    17 17 
 63877 16.5965 -72.2649 B0.2V                    F    15 15 
 64032 16.6175 -73.2215 B1e2+                    F e  17 17 
 64039 16.6183 -72.1451 B0.5IVe                  G e  18 18 
 64150 16.6328 -72.1377 B0.5IVe                  G e  18 18 
 64194 16.6372 -73.2617 B0e3                     F e  24 24 
 64300 16.6500 -71.9342 B2                       G    15 15 
 64376 16.6590 -72.1817                          G    52 20 
 64413 16.6630 -72.1962 B1-3II                   G    18 15 
 64453 16.6680 -73.1734 B1e3+                    F e  43 43 
 64529 16.6801 -71.9524 B2                       G    34 34 
 64573 16.6860 -72.2769 Em*                      G e     12 
 64588 16.6880 -72.0568 B1II                     G    20 20 
 64710 16.7045 -71.9835 B1.5e3+                  F e  18 18 
 64736 16.7074 -72.2724 Be?                      G e? 15 12 
 64773 16.7131 -72.5560 O8.5V                    F    16 16 
 64933 16.7315 -72.0516                          G    66 24 
 65037 16.7443 -72.0638                          G       13 
 65103 16.7530 -72.6943 Be2+                     F e  17 14 
 65110 16.7535 -72.2211 O9III                    G    23 23 
 65114 16.7538 -72.3884 Em*/Be?                  G e     12 
 65145 16.7572 -72.7986 B1.5e2                   F e  18 18 
 65295 16.7736 -72.4522 B0-5II                   G    24 15 
 65313 16.7758 -72.2676 Em*/Be?                  G e  48 14 
 65318 16.7761 -71.9629 O9Ve1                    F e  17 17 
 65346 16.7790 -72.1462 O8V                      F    17 17 
 65355 16.7805 -73.1861 O8V + O9                 F    21 17 
 65368 16.7824 -72.4114 B1-5II                   G    15 10 
 65504 16.7996 -72.5852 B0.5:V                   G    16 16 
 65523 16.8016 -72.4622                          G    48 15 
 65525 16.8022 -72.1950 B0                       G    17 17 
 65570 16.8081 -72.4279 B1-3II                   G e  18 15 
 65577 16.8092 -72.2298 OC7II(f)                 G    41 41 
 65619 16.8152 -72.4801 B0-3IIIe                 G e  20 16 
 65727 16.8293 -72.5869                          G    66 20 
 65785 16.8357 -72.2632 O9.5III                  G    16 16 
 65814 16.8393 -72.2076 B0.5IV                   G    14 14 
 66057 16.8712 -72.2554 B2 / Be?                 G e  13 13 
 66160 16.8855 -72.2941 O + B                    F    69 24 
 66279 16.9005 -72.5801 Em*                      G e  48 15 
 66302 16.9034 -72.3345 B1e3+                    F e  18 18 
 66392 16.9153 -72.4297 B0V                      G    22 22 
 66415 16.9181 -72.8499 O9.7Ia                   F    29 29 
 66446 16.9223 -72.2076                          G    69 24 
 66479 16.9247 -72.4507 Em*                      G e  48 16 
 66507 16.9293 -72.3634 B1e3+                    F e  17 17 
 66537 16.9342 -72.4614 Em*/Be?                  G e  58 20 
 66542 16.9348 -72.1526 B0III                    F    33 33 
 66550 16.9358 -72.4645                          G    48 15 
 66553 16.9361 -72.5589 B0III                    G    31 31 
 66789 16.9657 -72.1266 B0.5:V                   F    14 14 
 66916 16.9819 -72.5853 Em*/Be?                  G e  69 25 
 67029 16.9955 -72.2216 B1V                      G    13 13 
 67060 16.9995 -72.0150 O7Vz                     F    24 24 
 67269 17.0254 -72.5503 O7V                      F    24 24 
 67305 17.0300 -72.6934 B1.5e3                   F e  14 14 
 67334 17.0333 -72.6388 B0V                      F    17 17 
 67389 17.0398 -72.2658 B0.5IIIe                 G e  21 21 
 67470 17.0500 -71.9759 OBe?                     G e? 58 27 
 67660 17.0735 -72.2890 Em*                      G e     13 
 67670 17.0745 -71.9984 O4V                      G    49 49 
 67673 17.0749 -72.6069 O9.5V:e2 / Be?           F e  24 24 
 67893 17.1075 -72.3909 B0e3+                    F e  31 31 
 67956 17.1165 -72.0031                          G    58 20 
 68071 17.1327 -72.2399 O9.5III                  F    16 16 
 68157 17.1443 -72.7965 B0.2V                    F    13 13 
 68224 17.1537 -72.4249 B0.5III                  G    21 21 
 68342 17.1712 -72.4295 O8V                      G    17 17 
 68427 17.1844 -73.2473 B0.2e4                   F e  41 41 
 68567 17.2053 -72.3988 B1-5II                   G e  13 10 
 68621 17.2130 -71.8309 O9.5III                  F    19 19 
 68629 17.2146 -72.4523 Be?                      G e? 24 16 
 68665 17.2202 -72.4367 B0-5II                   G    57 28 
 68678 17.2219 -72.4394 B1-3IV                   G    20 16 
 68725 17.2282 -72.4144                          G    48 15 
 68756 17.2334 -71.8796 O7.5III:                 F    25 25 
 68790 17.2385 -72.4341 B0III                    G    41 41 
 68963 17.2668 -72.2162 B0V                      F    13 13 
 68998 17.2708 -73.2113                          G    48 14 
 69025 17.2748 -72.3611 B0IIIe                   F e  22 22 
 69136 17.2933 -72.4023 B1-5IIe                  G e  18 13 
 69155 17.2958 -71.9878 B0.2III                  F    18 18 
 69174 17.2986 -73.2030 B0IV                     G          
 69208 17.3041 -73.1939                          G    48 14 
 69439 17.3381 -72.4056 B1-5IIe                  G e  22 14 
 69460 17.3412 -73.2616 O6.5III((f))e2           F e  26 26 
 69461 17.3414 -73.1888                          G       13 
 69555 17.3561 -73.1582 O6.5V                    F    26 26 
 69564 17.3569 -72.3480                          F       13 
 69598 17.3616 -72.0240 O9V                      F    16 16 
 69630 17.3679 -72.2874 B1II                     F    18 18 
 69769 17.3896 -72.8076 B1.5V                    F    12 12 
 70149 17.4508 -72.5053 O9V                      F    21 21 
 70663 17.5469 -73.4033 B1.5e1                   F e  18 18 
 71002 17.6086 -72.3914 O9.5III                  F    24 24 
 71404 17.6876 -72.7192 O8.5III                  G    32 32 
 71409 17.6881 -72.3604 Be3                      F e  27 15 
 71614 17.7323 -72.7156 O9.7Ibw                  G    16 16 
 71652 17.7420 -73.3036 B0.5e2                   F e  16 16 
 71769 17.7636 -72.7322 O9.5V                    G    19 19 
 71815 17.7734 -72.2282 O8V                      F    17 17 
 71944 17.8001 -72.3696 O9.5III                  G    19 19 
 71958 17.8029 -71.9574 Be                       G e  20 15 
 72094 17.8325 -72.3781                          G       13 
 72098 17.8333 -72.3851                          G    48 15 
 72111 17.8357 -72.3823 Em*                      G e  52 20 
 72176 17.8505 -71.9778 O9e                      G e  26 26 
 72204 17.8564 -72.1635 O8V + O8V                F    21 21 
 72208 17.8580 -72.5225 B1II                     F    36 36 
 72210 17.8581 -73.2909 B0e3                     F e  27 27 
 72535 17.9310 -73.2314 O8-9:IIIpe:1             F e  49 44 
 72656 17.9578 -72.2635 B0-1.5III                F    17 14 
 72724 17.9722 -72.7374 B0V                      F    20 20 
 72884 18.0106 -72.1470 O9V                      F    17 17 
 72941 18.0243 -72.6823 O9V                      F    16 16 
 73185 18.0845 -73.8304 B                        F    17 13 
 73337 18.1207 -72.4914 O8.5I((f))               F    35 35 
 73355 18.1237 -73.2915 B0e2                     F e  22 22 
 73795 18.2240 -73.5072 mid-Oe3+                 F e  48 26 
 73913 18.2513 -73.2844 O9.5I                    F    30 30 
 73952 18.2580 -72.7635 B1.5II                   F    34 34 
 74549 18.4117 -73.2968                          G       13 
 74608 18.4267 -73.2915 O2-3V + companion        G    69 69 
 74703 18.4524 -73.3013 O6-7V                    G          
 74737 18.4629 -73.2995 Em*                      G e     53 
 74747 18.4663 -73.2632 Em*                      G e  58 20 
 74788 18.4779 -73.2955 Em*                      G e  48 15 
 74828 18.4885 -73.1556 Be                       F e  33 25 
 74856 18.4970 -73.2840                          G    66 16 
 74888 18.5069 -73.2853 Em*                      G e  69 25 
 74946 18.5206 -72.8409 B1-3IIIe                 F e  17 12 
 75061 18.5550 -73.3459 B1e2                     F e  20 20 
 75126 18.5714 -73.2637 O9V                      F e  55 55 
 75210 18.5938 -73.2231 O8.5V                    F    22 22 
 75438 18.6585 -73.3071                          G       51 
 75477 18.6699 -73.3086 Em*/Be?                  G e     36 
 75491 18.6720 -73.3004                          G       13 
 75529 18.6826 -73.3064 Em*                      G e  52 20 
 75569 18.6967 -73.3296 Em*                      G e     52 
 75626 18.7119 -73.1136 O9III-V                  F    16 16 
 75689 18.7294 -72.3606 Ope3pec                  F e  52 26 
 75698 18.7309 -73.3421 Em*/Be?                  G e     13 
 75719 18.7366 -72.7007 B0IIWW                   F    15 15 
 75723 18.7380 -73.3221                          G       13 
 75726 18.7385 -73.3312                          G    48 15 
 75880 18.7818 -73.4113 B1-5II                   G    15 11 
 75919 18.7950 -72.9361 O9IIIe1                  F e  28 28 
 75950 18.8033 -73.4116 B0IV                     G    15 15 
 75962 18.8072 -73.3342 B1-3II                   G    18 14 
 75980 18.8108 -73.4793 B0e3                     F e  24 24 
 75984 18.8115 -72.3388 B0III                    F    13 13 
 76150 18.8558 -73.3061                          G       12 
 76185 18.8658 -73.1677 B0.5V                    G    12 12 
 76216 18.8744 -73.3453 Em*/Be?                  G e  48 15 
 76217 18.8747 -73.3378 O8V                      G    23 23 
 76253 18.8818 -73.2499 B0.2V + B                F    13 12 
 76255 18.8824 -73.3264 Em*/Be?                  G e  52 16 
 76289 18.8907 -73.1934 B0IV                     G    17 17 
 76332 18.9025 -73.1994 B0-5III                  G    15  9 
 76350 18.9072 -73.1974                          G    52 22 
 76371 18.9135 -73.3970 O9.5III                  F    24 24 
 76396 18.9185 -73.2972 B0V                      G    17 17 
 76408 18.9213 -73.1663                          G       13 
 76509 18.9517 -73.3303                          G    52 18 
 76553 18.9671 -73.3468 O9.5:III:                G    27 27 
 76568 18.9724 -73.3189 BC0Ia                    G    13 13 
 76632 18.9920 -73.3310 B1-3III                  G    13 11 
 76654 18.9985 -73.4626 Be3                      F e  27 18 
 76657 19.0001 -73.4317 O9-9.5V                  F    16 16 
 76673 19.0041 -73.3350 O9.5V                    G    24 24 
 76773 19.0361 -73.1787 Be                       F e  27 20 
 76781 19.0382 -73.3470 O9-B0III-Ve              G e  17 15 
 76856 19.0611 -73.3457                          G    52 16 
 76870 19.0652 -73.7277 Be                       F e  17 14 
 76968 19.0986 -73.3455                          G       12 
 76980 19.1017 -73.2520                          G    58 20 
 77004 19.1073 -73.2503                          G    48 14 
 77082 19.1377 -73.3355 O9V                      G    23 23 
 77199 19.1794 -73.3537                          G    52 20 
 77253 19.2001 -73.1573 B0V                      G    15 15 
 77290 19.2122 -73.2148 B0.5e2+                  F e  23 23 
 77368 19.2398 -73.3241 O6V                      F    31 31 
 77392 19.2470 -73.1657 O8.5V                    G    24 24 
 77458 19.2712 -73.4433 B0.2e1                   F e  30 30 
 77609 19.3250 -73.2001 B0.5I                    F    36 36 
 77616 19.3268 -73.2979 early-Ope3pec            F e  66 39 
 77734 19.3731 -73.4032 B1-3II                   F    17 12 
 77816 19.4057 -73.1116 B0.2III                  F    19 19 
 77851 19.4172 -73.5140 B0.2-1e3+                F e  28 28 
 78438 19.6236 -73.5906 B0V                      F    15 15 
 78694 19.7245 -73.1607 O8.5IIIe2+               F e  24 24 
 79164 19.8895 -73.0964                          G    48 14 
 79194 19.8995 -73.0975 B0-5II                   G    22 13 
 79225 19.9080 -72.6253 Be4+                     F e  24 18 
 79248 19.9157 -73.2471 O8.5V                    F    22 22 
 79326 19.9356 -73.8200 Be                       F e  20 15 
 79513 20.0061 -73.9257 Be                       F e  17 13 
 79587 20.0357 -72.9484 B0-5III                  F    15 10 
 79697 20.0754 -72.3149 Be4                      F e  17 14 
 79976 20.1984 -73.5579 Be3+                     F e  22 18 
 80039 20.2381 -73.2312 B1                       G e  24 24 
 80075 20.2596 -72.8606 B                        F    15 13 
 80104 20.2784 -73.2384 B0-3III                  G    15 12 
 80172 20.3149 -73.1049 B0V                      G    15 15 
 80210 20.3379 -73.0944                          G    48 14 
 80352 20.4190 -72.9585 Be                       F e  29 20 
 80412 20.4564 -73.6226 B1-2Ibe                  F e  31 22 
 80545 20.5468 -73.4478 B0.5III                  F    25 25 
 80573 20.5607 -73.1403 B1-3IIe                  F e  18 14 
 80577 20.5628 -72.7721 B0V                      G    15 15 
 80579 20.5639 -73.2334 B0.7V                    F    16 16 
 80582 20.5665 -73.5379 B1-3IIe                  F e  18 16 
 80672 20.6348 -72.7690                          G       14 
 80719 20.6601 -72.7714 B1-3III                  G    18 16 
 80958 20.8079 -73.4026 B0.5V                    G    14 14 
 80998 20.8378 -73.8310 O8V                      F    23 23 
 81019 20.8548 -73.3669 O9.5V                    F    22 22 
 81071 20.8880 -73.7495 Be1                      F e  24 15 
 81094 20.8998 -73.4016 Em*                      G e  48 15 
 81169 20.9496 -73.2264 B0.2V                    F    15 15 
 81258 21.0077 -73.2993 B0-1.5V                  F    15 12 
 81284 21.0200 -73.1520 B0V                      G    17 17 
 81287 21.0204 -73.1542 B0III                    G    20 20 
 81305 21.0293 -73.2579 O9.5III                  G    30 30 
 81307 21.0299 -73.1543                          G          
 81314 21.0328 -73.1513                          G       13 
 81338 21.0449 -73.3694 B0.5IIe:                 G e? 21 21 
 81339 21.0453 -73.1557 B0III                    G    31 31 
 81348 21.0482 -73.2412 B0IIIe                   G e  15 15 
 81362 21.0575 -73.1554 O9.5III                  G    22 22 
 81465 21.1159 -73.5492 Be3                      F e  20 16 
 81468 21.1167 -73.1703                          G    52 16 
 81469 21.1167 -73.2375                          G       12 
 81502 21.1325 -73.3637 B1-3III                  G    22 18 
 81552 21.1581 -73.2323                          G       13 
 81586 21.1781 -73.1512 O9V                      G    21 21 
 81634 21.2094 -73.5702 B1.5Ve3                  F e  18 18 
 81646 21.2132 -73.4504 O8V                      F    23 23 
 81647 21.2134 -73.1001 B0.2V                    F    15 15 
 81696 21.2409 -73.4966 B1V                      F    15 15 
 81731 21.2652 -73.2836                          G       12 
 81772 21.2926 -73.2759                          G    48 15 
 81818 21.3210 -73.3851                          G       12 
 81831 21.3317 -73.2868 O9V                      G    23 23 
 81884 21.3645 -73.1354 B1-3IIe                  G e  13 12 
 81892 21.3683 -73.4046 O9V                      G    52 52 
 81918 21.3843 -73.4105                          G    58 20 
 81941 21.3988 -73.1864 O9.5III                  F    22 22 
 81951 21.4083 -73.3778 OB:                      G    58 20 
 81955 21.4093 -73.1277 B1-2Ibe?                 G e? 18 15 
 82194 21.5595 -73.3096                          G       12 
 82253 21.6017 -73.2934                          G    52 16 
 82269 21.6103 -73.2923                          G    48 13 
 82322 21.6470 -73.2546 O9.5III                  F    19 19 
 82328 21.6568 -73.4927 B0e2                     F e  20 20 
 82387 21.6980 -73.8096 Be                       F e  15 12 
 82408 21.7090 -73.3961 B1III                    F    15 15 
 82430 21.7247 -73.1446 OB:                      G    52 18 
 82444 21.7372 -73.5151 B1-3IIIe                 F e  13 12 
 82471 21.7620 -73.1639 OB:                      G    15 12 
 82489 21.7682 -73.0776 O9:IIIpe4+               F e  33 33 
 82572 21.8458 -73.7241 Be                       F e  24 18 
 82711 21.9415 -73.5491 B0.5IIIe                 F e  28 28 
 82783 21.9905 -73.1708 B0.5V                    F    14 14 
 83017 22.1984 -73.3064 O9.5III                  F    16 16 
 83073 22.2359 -73.3867 B0.7V                    F    14 14 
 83074 22.2370 -73.0846 Be                       F e  13 12 
 83171 22.3028 -73.2909 B0e2                     F e  22 22 
 83202 22.3272 -73.0331 Be                       F e        
 83224 22.3450 -73.2657 B1e3                     F e  18 18 
 83232 22.3501 -73.4950 B1.5III                  F    18 18 
 83235 22.3525 -73.5546 O3V((f*))z + OB          G    52 52 
 83273 22.3829 -73.5587                          G       12 
 83278 22.3861 -73.5623                          G       36 
 83373 22.4590 -73.3932 B2IIIe                   G e  15 15 
 83428 22.5052 -73.4016                          G    52 16 
 83480 22.5454 -73.3156 B6I[e]                   F    18 18 
 83484 22.5489 -73.4031 B1-3III                  G    15 12 
 83492 22.5554 -73.4295 B0.5IV                   G    14 14 
 83497 22.5589 -73.4263                          G    52 15 
 83510 22.5693 -73.3477 O8V                      F    17 17 
 83560 22.6138 -73.4249                          G       12 
 83611 22.6552 -73.4208 B1-3III                  G    18 15 
 83639 22.6798 -73.4179 O7V                      G    48 48 
 83651 22.6903 -72.8164 B0:V                     F    15 15 
 83678 22.7093 -73.3832 O8.5III                  F    35 35 
 83731 22.7481 -73.4200 O7V                      G    18 18 
 83750 22.7673 -73.4179 WO4 + O4V                G       35 
 83772 22.7855 -73.4161 B0.5:III:                G    27 27 
 83853 22.8667 -73.3707 O8Iaf                    G    32 32 
 83864 22.8753 -73.3607 O9.5V                    G    16 16 
 83962 22.9791 -73.4566 Be2                      F e  20 15 
 84277 23.3873 -73.5507 B1e1                     F e  17 17 
 84544 23.7370 -73.8162 Be2                      F e  17 13 

